Two-loop renormalization and mixing of gluon and quark energy-momentum tensor operators

In this paper, we present one- and two-loop results for the renormalization of the gluon and quark gauge-invariant operators which appear in the definition of the QCD energy-momentum tensor, in dimensional regularization. To this end, we consider a variety of Green's functions with different incoming momenta. We identify the set of twist-2 symmetric traceless and flavor singlet operators which mix among themselves and we calculate the corresponding mixing coefficients for the nondiagonal components. We also provide results for some appropriate regularization-independent (RI')-like schemes, which address this mixing, and we discuss their application to nonperturbative studies via lattice simulations. Finally, we extract the one- and two-loop expressions of the conversion factors between the proposed RI' and the MSbar schemes. From our results regarding the MSbar-renormalized Green's functions, one can easily derive conversion factors relating numerous variants of RI'-like schemes to MSbar. To make our results easily accessible, we also provide them as Supplemental Material, in the form of a Mathematica input file and, also, an equivalent text file.

==> Greens_Functions_and_Conversion_Factors.txt <==
   This ASCII file is a companion to the PRD publication:
   "Two-loop renormalization and mixing of gluon and quark Energy-Momentum 
    Tensor operators", arXiv:2010.02062
    (authors: G. Panagopoulos, H. Panagopoulos, G. Spanoudes)


   The file contains perturbative results (up to two loops) relevant to the
   renormalization and mixing of the gluon and quark parts of the QCD
   traceless symmetric energy-momentum tensor. In particular, it includes:
 
   1. The MSbar-renormalized amputated one-particle-irreducible two-point
      Green's functions of all operators which mix (Oi_{mu, nu}, i=1,...,5),
      with different external fields and different incoming momenta
      (cf. Eqs. 86-98):

        Ggi(q, -q, mu, nu, rho, sigma, a, b) =
              <A_rho^a (q) Oi_{mu, nu} (0) A_sigma^b (-q)>_amp,

        Ggi(q, 0, mu, nu, rho, sigma, a, b) =
              <A_rho^a (q) Oi_{mu, nu} (q) A_sigma^b (0)>_amp,

        Gqi(q, q, mu, nu, alpha, beta, af, bf) =
              <psi_alpha^af (q) Oi_{mu, nu} (0) psibar_beta^bf (q)>_amp,

      where i=1,2,3,4,5.

      NOTE1: For the definitions of Oi_{mu, nu}, see Sec. II of the paper.

      NOTE2: We consider only the nondiagonal elements of Oi_{mu, nu}, i.e.,
             mu != nu.

   2. The 5x5 mixing matrix (ZDRMSbar) for renormalizing Oi_{mu, nu} in
      dimensional regularization (DR) and in the MSbar scheme
      (cf. Eqs. 99-107):

        (Oi_{mu, nu})^MSbar = ZDRMSbar(i, j)*(Oj_{mu, nu})^DR,

      where i,j take the values 1,2,3,4,5 and a summation over j is implied.

   3. The 3x3 conversion factors of operators O1_{mu, nu}, O2_{mu, nu},
      O6_{mu, nu} between the RI'2 and MSbar scheme (CMSbarRIprime2), as well
      as between the RI'2 (cons) and MSbar scheme (CMSbarRIprime2cons)
      (cf. Eqs. 108-124):

        CMSbarRIprime2(i,j) = ZDRMSbar(i, k)*(ZDRRIprime2^(-1))_{k,j},

        CMSbarRIprime2cons(i,j) = ZDRMSbar(i, k)*(ZDRRIprime2cons^(-1))_{k,j},

      where i,j,k take the values 1,2,6 and a summation over k is implied.

      NOTE: For the definitions of RI'2 and RI'2 (cons) schemes, see
            Sec. III B in the paper. 

   4. The conversion factors of gluon (CAMSbarRIprime) and quark
      (CpsiMSbarRIprime) fields between the RI' and MSbar scheme
      (cf. Eqs. 125-126):

        CAMSbarRIprime = ZADRMSbar / ZADRRIprime,
 
        CpsiMSbarRIprime = ZpsiDRMSbar / ZpsiDRRIprime.              

   Notation:

   "im" is the imaginary unit,

   "Log(x)" is the natural logarithm of x (logarithm to base e),

   "Zeta(x)" is the Riemann zeta function,

   "alphaMSbar" is the MSbar-renormalized gauge parameter
        (Landau (Feynman) gauge corresponds to 0 (1)),

   "aMSbar" stands for gMSbar^2/ (16 Pi^2), where gMSbar is the
         MSbar-renormalized coupling constant,

   "Nc" is the number of colors,

   "Nf" is the number of quark flavors,

   "Cf" is the Casimir operator in the fundamental representation:
        Cf = (Nc^2 - 1)/(2 Nc),

   "e" is the regulator in DR: e = (4-d)/2,
        where d is the number of Euclidean spacetime dimensions,

   "mu, nu, rho, sigma" are Euclidean 4-vector indices
        (no summation is implied),

   "alpha, beta" are Dirac indices,

   "af, bf (a, b)" are color indices in the fundamental (adjoint)
         representation of SU(Nc),

   "delta(..., ...)" is Kronecker's delta for Euclidean 4-vector indices,

   "deltac(..., ...)" is Kronecker's delta for color indices,

   "q(rho)" is the rho-component of the external momentum,

   "q2" is the square of the external momentum's magnitude:
         q2 = q(1)^2 + q(2)^2 + q(3)^2 + q(4)^2,

   "qbar(rho)" is the rho-component of the RI' renormalization scale
         4-vector,
   
   "qbar2" is the square of the RI' renormalization scale's magnitude:
         qbar2 = qbar(1)^2 + qbar(2)^2 + qbar(3)^2 + qbar(4)^2,

   "mubar" is the MSbar renormalization scale,

   "mubar2" is the square of the MSbar renormalization scale,

   "gamma(rho, alpha, beta)" is the element (alpha, beta) of the Euclidean
         Dirac matrix gamma(rho),

   "qslash(alpha, beta)" stands for
         gamma(1, alpha, beta)*q(1) + gamma(2,aplha,beta)*q(2) +
	 gamma(3, alpha, beta)*q(3) + gamma(4,aplha,beta)*q(4).

   The results for the MSbar-renormalized Green's functions are expressed in
   terms of the quantities (cf. Eqs. 77-85):
 
         Gi(mu, nu, rho, sigma, a, b), (i=1,2,...,7), and
 
         Gi(mu, nu, alpha, beta, af, bf), (i=8,9),
 
   which include combinations of Lorentz and Dirac structures. They are
   defined below: 

G1(mu, nu, rho, sigma, a, b)= 
      deltac(a, b)*(q2*(delta(rho, nu)*delta(sigma, mu) + 
          delta(rho, mu)*delta(sigma, nu)) + 2*delta(rho, sigma)*q(mu)*
         q(nu) - delta(sigma, nu)*q(mu)*q(rho) - delta(sigma, mu)*q(nu)*
         q(rho) - delta(rho, nu)*q(mu)*q(sigma) - delta(rho, mu)*q(nu)*
         q(sigma))

G2(mu, nu, rho, sigma, a, b) = 
      (deltac(a, b)*(delta(sigma, nu)*q(mu)*q(rho) + delta(sigma, mu)*q(nu)*
          q(rho) + delta(rho, nu)*q(mu)*q(sigma) + delta(rho, mu)*q(nu)*
          q(sigma)))/alphaMSbar
	  
G3(mu, nu, rho, sigma, a, b) = 
      deltac(a, b)*(2*q2*(delta(rho, nu)*delta(sigma, mu) + 
          delta(rho, mu)*delta(sigma, nu)) + (-1 + alphaMSbar^(-1))*
         (delta(sigma, nu)*q(mu)*q(rho) + delta(sigma, mu)*q(nu)*q(rho) + 
          delta(rho, nu)*q(mu)*q(sigma) + delta(rho, mu)*q(nu)*q(sigma)))
	  
G4(mu, nu, rho, sigma, a, b) =
      (deltac(a, b)*q(mu)*q(nu)*q(rho)*q(sigma))/q2
      
G5(mu, nu, rho, sigma, a, b) = 
      (deltac(a, b)*(delta(sigma, nu)*q(mu)*q(rho) + delta(sigma, mu)*q(nu)*
          q(rho)))/alphaMSbar
	  
G6(mu, nu, rho, sigma, a, b) = 
      deltac(a, b)*(q2*(delta(rho, nu)*delta(sigma, mu) + 
          delta(rho, mu)*delta(sigma, nu)) + (-1 + alphaMSbar^(-1))*
         (delta(sigma, nu)*q(mu)*q(rho) + delta(sigma, mu)*q(nu)*q(rho)))
	 
G7(mu, nu, rho, sigma, a, b) = 
      (deltac(a, b)*(delta(rho, nu)*q(mu)*q(sigma) + delta(rho, mu)*q(nu)*
          q(sigma)))/alphaMSbar
	  
G8(mu, nu, alpha, beta, af, bf) = 
      (im*deltac(af, bf)*(gamma(nu, alpha, beta)*q(mu) + 
         gamma(mu, alpha, beta)*q(nu)))/2,
	 
G9(mu, nu, alpha, beta, af, bf) = 
      (im*deltac(af, bf)*q(mu)*q(nu)*qslash(alpha, beta))/q2


Gg1(q, -q, mu, nu, rho, sigma, a, b) = 
    G1(mu, nu, rho, sigma, a, b)*
      (1 + aMSbar*Nc*(-41/18 - 2*alphaMSbar - alphaMSbar^2/2 + 
         (13/6 - alphaMSbar/2)*Log(q2/mubar2)) + 
       aMSbar^2*((Nf*(-311/324 + (2*Log(q2/mubar2))/9 - (4*Log(q2/mubar2)^2)/
             9))/Nc + Nc*Nf*(73/8 - (5*alphaMSbar^2)/9 + 
           (-53/18 + alphaMSbar^2/3)*Log(q2/mubar2) + (7*Log(q2/mubar2)^2)/
            6 - 6*Zeta(3)) + Nc^2*(-46987/1440 - (2347*alphaMSbar)/1440 + 
           (1703*alphaMSbar^2)/720 + (5*alphaMSbar^3)/8 + (3*alphaMSbar^4)/
            16 + (119/12 - (149*alphaMSbar)/72 + (5*alphaMSbar^2)/24 + 
             (3*alphaMSbar^3)/4)*Log(q2/mubar2) + 
           (-13/8 - (17*alphaMSbar)/24 + alphaMSbar^2/4)*Log(q2/mubar2)^2 + 
           (99/10 - (3*alphaMSbar)/5 - alphaMSbar^2/5)*Zeta(3)))) + 
     G3(mu, nu, rho, sigma, a, b)*
      (aMSbar*Nc*(-5/6 + alphaMSbar/2 + Log(q2/mubar2)/2) + 
       aMSbar^2*((Nf*(2/9 + (4*Log(q2/mubar2))/9))/Nc + 
         Nc*Nf*(157/108 - (11*Log(q2/mubar2))/9 + 2*Zeta(3)) + 
         Nc^2*(-29/30 + (1633*alphaMSbar)/1440 - (9*alphaMSbar^2)/40 - 
           alphaMSbar^3/4 + (23/18 + (5*alphaMSbar)/6 - (5*alphaMSbar^2)/8)*
            Log(q2/mubar2) + (7/24 - alphaMSbar/4)*Log(q2/mubar2)^2 + 
           (-47/20 - (3*alphaMSbar)/5 + alphaMSbar^2/20)*Zeta(3)))) + 
     G4(mu, nu, rho, sigma, a, b)*((-4/3 + 2*alphaMSbar)*aMSbar*Nc + 
       aMSbar^2*((Nf*(8/9 + (16*Log(q2/mubar2))/9))/Nc + 
         Nc*Nf*(-22/9 - (8*Log(q2/mubar2))/3 + 8*Zeta(3)) + 
         Nc^2*(611/120 + (1183*alphaMSbar)/360 - (7*alphaMSbar^2)/5 - 
           alphaMSbar^3 + (7/2 + (5*alphaMSbar)/2 - 2*alphaMSbar^2)*
            Log(q2/mubar2) + (-99/10 - (19*alphaMSbar)/10 + alphaMSbar^2/5)*
            Zeta(3)))) + G2(mu, nu, rho, sigma, a, b)*
      (aMSbar*Nc*(5/6 - alphaMSbar/6 - alphaMSbar^2/2 - Log(q2/mubar2)/2) + 
       aMSbar^2*((Nf*(-2/9 - (2*alphaMSbar)/9 + (-4/9 - (4*alphaMSbar)/9)*
             Log(q2/mubar2)))/Nc + Nc*Nf*(-157/108 + (11*alphaMSbar)/18 + 
           (11/9 + (2*alphaMSbar)/3)*Log(q2/mubar2) + (-2 - 2*alphaMSbar)*
            Zeta(3)) + Nc^2*(29/30 - (1733*alphaMSbar)/720 - 
           (859*alphaMSbar^2)/1440 + (3*alphaMSbar^3)/5 + alphaMSbar^4/4 + 
           (-23/18 - (41*alphaMSbar)/24 + alphaMSbar^3/2)*Log(q2/mubar2) + 
           (-7/24 + alphaMSbar/4)*Log(q2/mubar2)^2 + 
           (47/20 + (123*alphaMSbar)/40 + (17*alphaMSbar^2)/40 - 
             alphaMSbar^3/20)*Zeta(3))))
  
Gg2(q, -q, mu, nu, rho, sigma, a, b) = 
    G4(mu, nu, rho, sigma, a, b)*((4*aMSbar*Nf)/3 + 
       aMSbar^2*((Nf*(-26/9 - (16*Log(q2/mubar2))/9))/Nc + 
         Nc*Nf*(419/45 - (4*alphaMSbar)/9 - (2*alphaMSbar^2)/3 + 
           (2/3 - 2*alphaMSbar)*Log(q2/mubar2) - (48*Zeta(3))/5))) + 
     G3(mu, nu, rho, sigma, a, b)*((aMSbar*Nf)/3 + 
       aMSbar^2*((Nf*(-13/18 - (4*Log(q2/mubar2))/9))/Nc + 
         Nc*Nf*(457/540 - alphaMSbar/9 - alphaMSbar^2/6 + 
           (17/18 - alphaMSbar/2)*Log(q2/mubar2) - Log(q2/mubar2)^2/6 - 
           (12*Zeta(3))/5))) + G1(mu, nu, rho, sigma, a, b)*
      (aMSbar*Nf*(4/9 - (2*Log(q2/mubar2))/3) + 
       aMSbar^2*((Nf*(-425/162 + (7*Log(q2/mubar2))/9 + (4*Log(q2/mubar2)^2)/
             9 + 4*Zeta(3)))/Nc + Nc*Nf*(179/180 - (29*alphaMSbar)/36 - 
           (2*alphaMSbar^2)/9 + (-11/9 + (10*alphaMSbar)/9 + alphaMSbar^2/3)*
            Log(q2/mubar2) + (-2/3 + alphaMSbar/3)*Log(q2/mubar2)^2 + 
           (28*Zeta(3))/5))) + G2(mu, nu, rho, sigma, a, b)*
      ((-1/3 - alphaMSbar/3)*aMSbar*Nf + aMSbar^2*
        ((Nf*(13/18 + (13*alphaMSbar)/18 + (4/9 + (4*alphaMSbar)/9)*
             Log(q2/mubar2)))/Nc + Nc*Nf*(-457/540 - (133*alphaMSbar)/60 + 
           (5*alphaMSbar^2)/18 + alphaMSbar^3/6 + (-17/18 + alphaMSbar/3 + 
             alphaMSbar^2/2)*Log(q2/mubar2) + Log(q2/mubar2)^2/6 + 
           (12/5 + (12*alphaMSbar)/5)*Zeta(3))))
  
Gg3(q, -q, mu, nu, rho, sigma, a, b) = 
    G4(mu, nu, rho, sigma, a, b)*((-3 - alphaMSbar)*aMSbar*Nc + 
       aMSbar^2*(Nc*Nf*(52/15 + (8*alphaMSbar)/9 + 
           (2*alphaMSbar*Log(q2/mubar2))/3 + (8*Zeta(3))/5) + 
         Nc^2*(-1117/40 - (923*alphaMSbar)/360 + (139*alphaMSbar^2)/60 + 
           alphaMSbar^3/4 + (3 + alphaMSbar/3 + alphaMSbar^2)*
            Log(q2/mubar2) + (99/10 + (19*alphaMSbar)/10 - alphaMSbar^2/5)*
            Zeta(3)))) + G3(mu, nu, rho, sigma, a, b)*
      (aMSbar*Nc*(-1/4 - alphaMSbar/4 - Log(q2/mubar2)/2) + 
       aMSbar^2*(Nc*Nf*(17/60 + (2*alphaMSbar)/9 + (-2/9 + alphaMSbar/6)*
            Log(q2/mubar2) + Log(q2/mubar2)^2/6 + (2*Zeta(3))/5) + 
         Nc^2*(-569/120 - (1373*alphaMSbar)/1440 + (109*alphaMSbar^2)/240 + 
           alphaMSbar^3/16 + (25/72 - alphaMSbar/8 + (3*alphaMSbar^2)/8)*
            Log(q2/mubar2) + (-7/24 + alphaMSbar/4)*Log(q2/mubar2)^2 + 
           (47/20 + (3*alphaMSbar)/5 - alphaMSbar^2/20)*Zeta(3)))) + 
     G1(mu, nu, rho, sigma, a, b)*((7/4 + alphaMSbar + alphaMSbar^2/4)*
        aMSbar*Nc + aMSbar^2*(Nc*Nf*(-599/180 + alphaMSbar/36 + 
           (5*alphaMSbar^2)/9 + ((-2*alphaMSbar)/3 - alphaMSbar^2/3)*
            Log(q2/mubar2) + (2*Zeta(3))/5) + 
         Nc^2*(866/45 + (2071*alphaMSbar)/720 - (779*alphaMSbar^2)/360 - 
           (5*alphaMSbar^3)/16 - alphaMSbar^4/8 + (-7/4 + (7*alphaMSbar)/24 - 
             alphaMSbar^2/6 - (3*alphaMSbar^3)/8)*Log(q2/mubar2) + 
           (-69/10 - (7*alphaMSbar)/5 + alphaMSbar^2/5)*Zeta(3)))) + 
     G2(mu, nu, rho, sigma, a, b)*
      (1 + aMSbar*Nc*(1/4 + alphaMSbar + alphaMSbar^2/4 + Log(q2/mubar2)/2) + 
       aMSbar^2*(Nc*Nf*(-17/60 - (49*alphaMSbar)/45 - (2*alphaMSbar^2)/9 + 
           (2/9 - alphaMSbar/6 - alphaMSbar^2/6)*Log(q2/mubar2) - 
           Log(q2/mubar2)^2/6 + (-2/5 - (2*alphaMSbar)/5)*Zeta(3)) + 
         Nc^2*(569/120 + (5713*alphaMSbar)/720 + (269*alphaMSbar^2)/1440 - 
           (77*alphaMSbar^3)/120 - alphaMSbar^4/16 + 
           (-25/72 - (5*alphaMSbar)/8 - (11*alphaMSbar^2)/24 - 
             alphaMSbar^3/4)*Log(q2/mubar2) + (7/24 - alphaMSbar/4)*
            Log(q2/mubar2)^2 + (-47/20 - (123*alphaMSbar)/40 - 
             (17*alphaMSbar^2)/40 + alphaMSbar^3/20)*Zeta(3))))
  
Gg4(q, -q, mu, nu, rho, sigma, a, b) = 
    G4(mu, nu, rho, sigma, a, b)*((-3 - alphaMSbar)*aMSbar*Nc + 
       aMSbar^2*(Nc*Nf*(52/15 + (8*alphaMSbar)/9 + 
           (2*alphaMSbar*Log(q2/mubar2))/3 + (8*Zeta(3))/5) + 
         Nc^2*(-1117/40 - (923*alphaMSbar)/360 + (139*alphaMSbar^2)/60 + 
           alphaMSbar^3/4 + (3 + alphaMSbar/3 + alphaMSbar^2)*
            Log(q2/mubar2) + (99/10 + (19*alphaMSbar)/10 - alphaMSbar^2/5)*
            Zeta(3)))) + G3(mu, nu, rho, sigma, a, b)*
      (aMSbar*Nc*(-1/4 - alphaMSbar/4 - Log(q2/mubar2)/2) + 
       aMSbar^2*(Nc*Nf*(17/60 + (2*alphaMSbar)/9 + (-2/9 + alphaMSbar/6)*
            Log(q2/mubar2) + Log(q2/mubar2)^2/6 + (2*Zeta(3))/5) + 
         Nc^2*(-569/120 - (1373*alphaMSbar)/1440 + (109*alphaMSbar^2)/240 + 
           alphaMSbar^3/16 + (25/72 - alphaMSbar/8 + (3*alphaMSbar^2)/8)*
            Log(q2/mubar2) + (-7/24 + alphaMSbar/4)*Log(q2/mubar2)^2 + 
           (47/20 + (3*alphaMSbar)/5 - alphaMSbar^2/20)*Zeta(3)))) + 
     G1(mu, nu, rho, sigma, a, b)*((7/4 + alphaMSbar + alphaMSbar^2/4)*
        aMSbar*Nc + aMSbar^2*(Nc*Nf*(-599/180 + alphaMSbar/36 + 
           (5*alphaMSbar^2)/9 + ((-2*alphaMSbar)/3 - alphaMSbar^2/3)*
            Log(q2/mubar2) + (2*Zeta(3))/5) + 
         Nc^2*(866/45 + (2071*alphaMSbar)/720 - (779*alphaMSbar^2)/360 - 
           (5*alphaMSbar^3)/16 - alphaMSbar^4/8 + (-7/4 + (7*alphaMSbar)/24 - 
             alphaMSbar^2/6 - (3*alphaMSbar^3)/8)*Log(q2/mubar2) + 
           (-69/10 - (7*alphaMSbar)/5 + alphaMSbar^2/5)*Zeta(3)))) + 
     G2(mu, nu, rho, sigma, a, b)*
      (1 + aMSbar*Nc*(1/4 + alphaMSbar + alphaMSbar^2/4 + Log(q2/mubar2)/2) + 
       aMSbar^2*(Nc*Nf*(-17/60 - (49*alphaMSbar)/45 - (2*alphaMSbar^2)/9 + 
           (2/9 - alphaMSbar/6 - alphaMSbar^2/6)*Log(q2/mubar2) - 
           Log(q2/mubar2)^2/6 + (-2/5 - (2*alphaMSbar)/5)*Zeta(3)) + 
         Nc^2*(569/120 + (5713*alphaMSbar)/720 + (269*alphaMSbar^2)/1440 - 
           (77*alphaMSbar^3)/120 - alphaMSbar^4/16 + 
           (-25/72 - (5*alphaMSbar)/8 - (11*alphaMSbar^2)/24 - 
             alphaMSbar^3/4)*Log(q2/mubar2) + (7/24 - alphaMSbar/4)*
            Log(q2/mubar2)^2 + (-47/20 - (123*alphaMSbar)/40 - 
             (17*alphaMSbar^2)/40 + alphaMSbar^3/20)*Zeta(3))))
 
Gg5(q, -q, mu, nu, rho, sigma, a, b) = 
    G3(mu, nu, rho, sigma, a, b) + 
     (G2(mu, nu, rho, sigma, a, b) - G3(mu, nu, rho, sigma, 
        a, b))*(aMSbar*(Nf*(-10/9 + (2*Log(q2/mubar2))/3) + 
         Nc*(97/36 + alphaMSbar/2 + alphaMSbar^2/4 + (-13/6 + alphaMSbar/2)*
            Log(q2/mubar2))) + aMSbar^2*(Nc*Nf*(-287/24 + (5*alphaMSbar)/9 + 
           (5*alphaMSbar^2)/9 + (31/6 + (2*alphaMSbar)/9 - alphaMSbar^2/3)*
            Log(q2/mubar2) + (-1/2 - alphaMSbar/3)*Log(q2/mubar2)^2) + 
         (Nf*(55/12 - Log(q2/mubar2) - 4*Zeta(3)))/Nc + 
         Nc^2*(2381/96 - (463*alphaMSbar)/288 - (95*alphaMSbar^2)/144 + 
           alphaMSbar^3/16 - alphaMSbar^4/16 + 
           (-137/12 + (13*alphaMSbar)/36 + (11*alphaMSbar^2)/24 - 
             (3*alphaMSbar^3)/8)*Log(q2/mubar2) + 
           (13/8 + (17*alphaMSbar)/24 - alphaMSbar^2/4)*Log(q2/mubar2)^2 + 
           (-3 + 2*alphaMSbar)*Zeta(3))))

Gg1(q, 0, mu, nu, rho, sigma, a, b) = 
    aMSbar^2*Nc^2*G4(mu, nu, rho, sigma, a, b)*
      (-83/80 - (31*alphaMSbar)/80 + (-1/4 + alphaMSbar/4)*Log(q2/mubar2) + 
       (1/20 - (3*alphaMSbar)/20)*Zeta(3)) + aMSbar^2*Nc^2*
      G7(mu, nu, rho, sigma, a, b)*((83*alphaMSbar)/160 + 
       (31*alphaMSbar^2)/160 + (alphaMSbar/8 - alphaMSbar^2/8)*
        Log(q2/mubar2) + (-alphaMSbar/40 + (3*alphaMSbar^2)/40)*Zeta(3)) + 
     G1(mu, nu, rho, sigma, a, b)*((aMSbar*Nc)/2 + 
       aMSbar^2*(Nc*Nf*(-8/9 + Log(q2/mubar2)/3) + 
         Nc^2*(737/720 + (161*alphaMSbar)/480 - alphaMSbar^2/8 + 
           (-7/8 - (3*alphaMSbar)/8)*Log(q2/mubar2) + (13/40 - alphaMSbar/10)*
            Zeta(3)))) + (G5(mu, nu, rho, sigma, a, b) - 
       G6(mu, nu, rho, sigma, a, b))*
      (aMSbar*Nc*(1/2 - Log(q2/mubar2)/2) + 
       aMSbar^2*(Nc*Nf*(-187/108 + (5*Log(q2/mubar2))/9) + 
         Nc^2*(1037/240 + (11*alphaMSbar)/160 - alphaMSbar^2/8 + 
           (-5/18 - alphaMSbar/3 + alphaMSbar^2/8)*Log(q2/mubar2) + 
           (-7/24 + alphaMSbar/4)*Log(q2/mubar2)^2 + (-43/20 + alphaMSbar/5)*
            Zeta(3))))

Gg2(q, 0, mu, nu, rho, sigma, a, b) = 
    aMSbar^2*Nc*Nf*G4(mu, nu, rho, sigma, a, b)*(3/5 - (4*Zeta(3))/5) + 
     aMSbar^2*Nc*Nf*G1(mu, nu, rho, sigma, a, b)*
      (91/90 - Log(q2/mubar2)/3 - Zeta(3)/5) + aMSbar^2*Nc*Nf*
      (G5(mu, nu, rho, sigma, a, b) - G6(mu, nu, rho, sigma, 
        a, b))*(683/540 - (7*Log(q2/mubar2))/9 + Log(q2/mubar2)^2/6 + 
       (2*Zeta(3))/5) + aMSbar^2*Nc*Nf*G7(mu, nu, rho, sigma, a, b)*
      ((-3*alphaMSbar)/10 + (2*alphaMSbar*Zeta(3))/5)

Gg3(q, 0, mu, nu, rho, sigma, a, b) = 
    (G5(mu, nu, rho, sigma, a, b) - G6(mu, nu, rho, sigma, a, b))*
      (aMSbar*Nc*(-5/4 - alphaMSbar/4 + Log(q2/mubar2)/2) + 
       aMSbar^2*(Nc*Nf*(7/12 - (5*alphaMSbar)/18 + (2/9 + alphaMSbar/6)*
            Log(q2/mubar2) - Log(q2/mubar2)^2/6) + 
         Nc^2*(-1459/240 - (971*alphaMSbar)/1440 + (7*alphaMSbar^2)/48 + 
           alphaMSbar^3/16 + (101/72 + (13*alphaMSbar)/24 + alphaMSbar^2/8)*
            Log(q2/mubar2) + (7/24 - alphaMSbar/4)*Log(q2/mubar2)^2 + 
           (3/10 - (3*alphaMSbar)/10 - alphaMSbar^2/4)*Zeta(3)))) + 
     G1(mu, nu, rho, sigma, a, b)*((-1/4 - alphaMSbar/4)*aMSbar*Nc + 
       aMSbar^2*(Nc*Nf*(-1/18 - (5*alphaMSbar)/18 + 
           (alphaMSbar*Log(q2/mubar2))/6) + 
         Nc^2*(-187/360 - (707*alphaMSbar)/1440 - alphaMSbar^2/24 + 
           alphaMSbar^3/16 + (1/2 + alphaMSbar/12 + alphaMSbar^2/4)*
            Log(q2/mubar2) + (-9/10 - (9*alphaMSbar)/40 - alphaMSbar^2/4)*
            Zeta(3)))) + G4(mu, nu, rho, sigma, a, b)*
      ((-1/2 + alphaMSbar/2)*aMSbar*Nc + aMSbar^2*
        (Nc*Nf*(1/3 + (5*alphaMSbar)/9 - (alphaMSbar*Log(q2/mubar2))/3) + 
         Nc^2*(-487/240 + (311*alphaMSbar)/720 + alphaMSbar^2/8 - 
           alphaMSbar^3/8 + (1 + alphaMSbar/3 - alphaMSbar^2/2)*
            Log(q2/mubar2) + (-7/20 + (8*alphaMSbar)/5 + (3*alphaMSbar^2)/4)*
            Zeta(3)))) + G7(mu, nu, rho, sigma, a, b)*
      ((alphaMSbar/4 - alphaMSbar^2/4)*aMSbar*Nc + 
       aMSbar^2*(Nc*Nf*(-alphaMSbar/6 - (5*alphaMSbar^2)/18 + 
           (alphaMSbar^2*Log(q2/mubar2))/6) + Nc^2*((487*alphaMSbar)/480 - 
           (311*alphaMSbar^2)/1440 - alphaMSbar^3/16 + alphaMSbar^4/16 + 
           (-alphaMSbar/2 - alphaMSbar^2/6 + alphaMSbar^3/4)*Log(q2/mubar2) + 
           ((7*alphaMSbar)/40 - (4*alphaMSbar^2)/5 - (3*alphaMSbar^3)/8)*
            Zeta(3))))

Gg4(q, 0, mu, nu, rho, sigma, a, b) = 
    G5(mu, nu, rho, sigma, a, b) + G4(mu, nu, rho, sigma, a, b)*
      ((1/2 - alphaMSbar/2)*aMSbar*Nc + aMSbar^2*
        (Nc*Nf*(-2/3 - (5*alphaMSbar)/9 + (alphaMSbar*Log(q2/mubar2))/3) + 
         Nc^2*(191/80 + (571*alphaMSbar)/720 - (7*alphaMSbar^2)/24 + 
           alphaMSbar^3/8 + (-1/2 - (5*alphaMSbar)/6 + alphaMSbar^2/2)*
            Log(q2/mubar2) + (13/20 - (2*alphaMSbar)/5 - alphaMSbar^2/4)*
            Zeta(3)))) + (G5(mu, nu, rho, sigma, a, b) - 
       G6(mu, nu, rho, sigma, a, b))*
      (aMSbar*Nc*(-3/4 + alphaMSbar/4 + Log(q2/mubar2)/2) + 
       aMSbar^2*(Nc*Nf*(1/2 + (5*alphaMSbar)/18 + (2/9 - alphaMSbar/6)*
            Log(q2/mubar2) - Log(q2/mubar2)^2/6) + 
         Nc^2*(-1199/240 - (391*alphaMSbar)/1440 + (13*alphaMSbar^2)/48 - 
           alphaMSbar^3/16 + (47/72 + (5*alphaMSbar)/8 - (3*alphaMSbar^2)/8)*
            Log(q2/mubar2) + (7/24 - alphaMSbar/4)*Log(q2/mubar2)^2 + 
           (9/5 + (3*alphaMSbar)/40 + alphaMSbar^2/8)*Zeta(3)))) + 
     G1(mu, nu, rho, sigma, a, b)*((1/4 + alphaMSbar/4)*aMSbar*Nc + 
       aMSbar^2*(Nc*Nf*(-5/36 + (5*alphaMSbar)/18 - 
           (alphaMSbar*Log(q2/mubar2))/6) + 
         Nc^2*(203/360 - (127*alphaMSbar)/1440 + alphaMSbar^2/12 - 
           alphaMSbar^3/16 + (-1/4 + alphaMSbar/6 - alphaMSbar^2/4)*
            Log(q2/mubar2) + (3/5 + (3*alphaMSbar)/20 + alphaMSbar^2/8)*
            Zeta(3)))) + G7(mu, nu, rho, sigma, a, b)*
      ((-alphaMSbar/4 + alphaMSbar^2/4)*aMSbar*Nc + 
       aMSbar^2*(Nc*Nf*(alphaMSbar/3 + (5*alphaMSbar^2)/18 - 
           (alphaMSbar^2*Log(q2/mubar2))/6) + Nc^2*((-191*alphaMSbar)/160 - 
           (571*alphaMSbar^2)/1440 + (7*alphaMSbar^3)/48 - alphaMSbar^4/16 + 
           (alphaMSbar/4 + (5*alphaMSbar^2)/12 - alphaMSbar^3/4)*
            Log(q2/mubar2) + ((-13*alphaMSbar)/40 + alphaMSbar^2/5 + 
             alphaMSbar^3/8)*Zeta(3))))

Gg5(q, 0, mu, nu, rho, sigma, a, b) = 
    G6(mu, nu, rho, sigma, a, b) + 
     (G5(mu, nu, rho, sigma, a, b) - G6(mu, nu, rho, sigma, 
        a, b))*(aMSbar*(Nf*(-10/9 + (2*Log(q2/mubar2))/3) + 
         Nc*(97/36 + alphaMSbar/2 + alphaMSbar^2/4 + (-13/6 + alphaMSbar/2)*
            Log(q2/mubar2))) + aMSbar^2*(Nc*Nf*(-287/24 + (5*alphaMSbar)/9 + 
           (5*alphaMSbar^2)/9 + (31/6 + (2*alphaMSbar)/9 - alphaMSbar^2/3)*
            Log(q2/mubar2) + (-1/2 - alphaMSbar/3)*Log(q2/mubar2)^2) + 
         (Nf*(55/12 - Log(q2/mubar2) - 4*Zeta(3)))/Nc + 
         Nc^2*(2381/96 - (463*alphaMSbar)/288 - (95*alphaMSbar^2)/144 + 
           alphaMSbar^3/16 - alphaMSbar^4/16 + 
           (-137/12 + (13*alphaMSbar)/36 + (11*alphaMSbar^2)/24 - 
             (3*alphaMSbar^3)/8)*Log(q2/mubar2) + 
           (13/8 + (17*alphaMSbar)/24 - alphaMSbar^2/4)*Log(q2/mubar2)^2 + 
           (-3 + 2*alphaMSbar)*Zeta(3))))
 
Gq1(q, q, mu, nu, alpha, beta, af, bf) = 
    G8(mu, nu, alpha, beta, af, bf)*
      (aMSbar*Cf*(22/9 - (8*Log(q2/mubar2))/3) + 
       aMSbar^2*(-1177/216 - alphaMSbar/24 + (181/36 + (53*alphaMSbar)/36)*
          Log(q2/mubar2) + (-2/3 - (4*alphaMSbar)/3)*Log(q2/mubar2)^2 + 
         Cf*Nf*(-1022/81 + (64*Log(q2/mubar2))/9 - (16*Log(q2/mubar2)^2)/9) + 
         (-3/2 + alphaMSbar/2)*Zeta(3) + (-1615/324 - alphaMSbar/4 + 
           (10/3 - (11*alphaMSbar)/18)*Log(q2/mubar2) + 
           (-8/9 + (2*alphaMSbar)/3)*Log(q2/mubar2)^2 + 4*Zeta(3))/Nc^2 + 
         Nc^2*(6761/648 + (7*alphaMSbar)/24 + (-301/36 - (31*alphaMSbar)/36)*
            Log(q2/mubar2) + (14/9 + (2*alphaMSbar)/3)*Log(q2/mubar2)^2 + 
           (-5/2 - alphaMSbar/2)*Zeta(3)))) + 
     G9(mu, nu, alpha, beta, af, bf)*((-2*aMSbar*Cf)/3 + 
       aMSbar^2*(71/24 + (31*alphaMSbar)/72 + 
         Cf*Nf*(4/3 - (8*Log(q2/mubar2))/9) + (-17/12 - (23*alphaMSbar)/12)*
          Log(q2/mubar2) + (1/3 - (13*alphaMSbar)/36 + 
           (2/9 + (5*alphaMSbar)/6)*Log(q2/mubar2))/Nc^2 + 
         (-3/2 + alphaMSbar/2)*Zeta(3) + Nc^2*(-79/24 - (5*alphaMSbar)/72 + 
           (43/36 + (13*alphaMSbar)/12)*Log(q2/mubar2) + (3/2 - alphaMSbar/2)*
            Zeta(3))))
 
Gq2(q, q, mu, nu, alpha, beta, af, bf) = 
    G8(mu, nu, alpha, beta, af, bf)*
      (1 + aMSbar*Cf*(-31/9 + (8/3 - alphaMSbar)*Log(q2/mubar2)) + 
       aMSbar^2*(3593/432 - (19*alphaMSbar)/12 + (3*alphaMSbar^2)/16 + 
         (-305/72 - (13*alphaMSbar)/18 + alphaMSbar^2/8)*Log(q2/mubar2) + 
         (2/3 + (23*alphaMSbar)/24 - (3*alphaMSbar^2)/8)*Log(q2/mubar2)^2 + 
         Cf*Nf*(4097/324 - (61*Log(q2/mubar2))/9 + (16*Log(q2/mubar2)^2)/9) + 
         (8195/2592 + (3*alphaMSbar)/8 - alphaMSbar^2/8 + 
           (-71/24 + (31*alphaMSbar)/36)*Log(q2/mubar2) + 
           (8/9 - (2*alphaMSbar)/3 + alphaMSbar^2/8)*Log(q2/mubar2)^2 - 
           2*Zeta(3))/Nc^2 + alphaMSbar*Zeta(3) + 
         Nc^2*(-29753/2592 + (29*alphaMSbar)/24 - alphaMSbar^2/16 + 
           (259/36 - (5*alphaMSbar)/36 - alphaMSbar^2/8)*Log(q2/mubar2) + 
           (-14/9 - (7*alphaMSbar)/24 + alphaMSbar^2/4)*Log(q2/mubar2)^2 + 
           (2 - alphaMSbar)*Zeta(3)))) + 
     G9(mu, nu, alpha, beta, af, bf)*((-1/3 - alphaMSbar)*aMSbar*Cf + 
       aMSbar^2*(31/18 + (13*alphaMSbar)/9 + (3*alphaMSbar^2)/4 + 
         Cf*Nf*(10/9 + (2*Log(q2/mubar2))/9) + (-1/6 + (5*alphaMSbar)/12 - 
           (3*alphaMSbar^2)/4)*Log(q2/mubar2) + (37/12 + (35*alphaMSbar)/72 - 
           alphaMSbar^2/8 + (-2/9 - (7*alphaMSbar)/12 + alphaMSbar^2/4)*
            Log(q2/mubar2) - 2*Zeta(3))/Nc^2 + (5/2 - alphaMSbar/2)*Zeta(3) + 
         Nc^2*(-173/36 - (139*alphaMSbar)/72 - (5*alphaMSbar^2)/8 + 
           (7/18 + alphaMSbar/6 + alphaMSbar^2/2)*Log(q2/mubar2) + 
           (-1/2 + alphaMSbar/2)*Zeta(3))))
 
Gq3(q, q, mu, nu, alpha, beta, af, bf) = 
    G8(mu, nu, alpha, beta, af, bf)*((1 + alphaMSbar)*aMSbar*Cf + 
       aMSbar^2*(-553/72 - (13*alphaMSbar)/8 - (3*alphaMSbar^2)/4 + 
         Cf*Nf*(-16/9 + (2*Log(q2/mubar2))/3) + 
         (19/12 + alphaMSbar + (3*alphaMSbar^2)/4)*Log(q2/mubar2) + 
         (5/3 - alphaMSbar/8 + alphaMSbar^2/8 + 
           (-alphaMSbar/4 - alphaMSbar^2/4)*Log(q2/mubar2) - 2*Zeta(3))/
          Nc^2 + Nc^2*(433/72 + (7*alphaMSbar)/4 + (5*alphaMSbar^2)/8 + 
           (-19/12 - (3*alphaMSbar)/4 - alphaMSbar^2/2)*Log(q2/mubar2) - 
           Zeta(3)) + 3*Zeta(3))) + G9(mu, nu, alpha, beta, af, bf)*
      ((1 - alphaMSbar)*aMSbar*Cf + aMSbar^2*(5/72 + (13*alphaMSbar)/8 + 
         alphaMSbar^2 + Cf*Nf*(-4/9 + (2*Log(q2/mubar2))/3) + 
         (19/12 - (3*alphaMSbar^2)/4)*Log(q2/mubar2) + 
         Nc^2*(187/72 - (3*alphaMSbar)/2 - (5*alphaMSbar^2)/8 + 
           (-19/12 + alphaMSbar/4 + alphaMSbar^2/2)*Log(q2/mubar2) - 
           Zeta(3)) - Zeta(3) + (-8/3 - alphaMSbar/8 - (3*alphaMSbar^2)/8 + 
           (-alphaMSbar/4 + alphaMSbar^2/4)*Log(q2/mubar2) + 2*Zeta(3))/Nc^2))
 
Gq4(q, q, mu, nu, alpha, beta, af, bf) = 
    G8(mu, nu, alpha, beta, af, bf)*((1 + alphaMSbar)*aMSbar*Cf + 
       aMSbar^2*(-553/72 - (13*alphaMSbar)/8 - (3*alphaMSbar^2)/4 + 
         Cf*Nf*(-16/9 + (2*Log(q2/mubar2))/3) + 
         (19/12 + alphaMSbar + (3*alphaMSbar^2)/4)*Log(q2/mubar2) + 
         (5/3 - alphaMSbar/8 + alphaMSbar^2/8 + 
           (-alphaMSbar/4 - alphaMSbar^2/4)*Log(q2/mubar2) - 2*Zeta(3))/
          Nc^2 + Nc^2*(433/72 + (7*alphaMSbar)/4 + (5*alphaMSbar^2)/8 + 
           (-19/12 - (3*alphaMSbar)/4 - alphaMSbar^2/2)*Log(q2/mubar2) - 
           Zeta(3)) + 3*Zeta(3))) + G9(mu, nu, alpha, beta, af, bf)*
      ((1 - alphaMSbar)*aMSbar*Cf + aMSbar^2*(5/72 + (13*alphaMSbar)/8 + 
         alphaMSbar^2 + Cf*Nf*(-4/9 + (2*Log(q2/mubar2))/3) + 
         (19/12 - (3*alphaMSbar^2)/4)*Log(q2/mubar2) + 
         Nc^2*(187/72 - (3*alphaMSbar)/2 - (5*alphaMSbar^2)/8 + 
           (-19/12 + alphaMSbar/4 + alphaMSbar^2/2)*Log(q2/mubar2) - 
           Zeta(3)) - Zeta(3) + (-8/3 - alphaMSbar/8 - (3*alphaMSbar^2)/8 + 
           (-alphaMSbar/4 + alphaMSbar^2/4)*Log(q2/mubar2) + 2*Zeta(3))/Nc^2))
 
Gq5(q, q, mu, nu, alpha, beta, af, bf) = 0

ZDRMSbar(1, 1) = 1 + (2*aMSbar*Nf)/(3*e) + 
     aMSbar^2*(((-37/Nc + 72*Nc)*Nf)/(54*e) + (Nf*(-4/Nc - 7*Nc + 4*Nf))/
        (9*e^2))
 
ZDRMSbar(1, 2) = (-8*aMSbar*Cf)/(3*e) + 
     aMSbar^2*((-4*Cf*(7/Nc + 40*Nc - 13*Nf))/(27*e) + 
       (4*Cf*(4/Nc + 7*Nc - 4*Nf))/(9*e^2))
 
ZDRMSbar(1, 3) = 0
 
ZDRMSbar(1, 4) = -(aMSbar*Nc)/(2*e) + 
     aMSbar^2*((Nc*(19*Nc - 8*Nf))/(24*e^2) + 
       (Nc*(-15*(6 + alphaMSbar)*Nc + 56*Nf))/(144*e))
 
ZDRMSbar(1, 5) = (aMSbar*Nc)/(2*e) + 
     aMSbar^2*((Nc*(15*(6 + alphaMSbar)*Nc - 56*Nf))/(144*e) + 
       (Nc*(-19*Nc + 8*Nf))/(24*e^2))
 
ZDRMSbar(2, 1) = (-2*aMSbar*Nf)/(3*e) + 
     aMSbar^2*(((4/Nc + 7*Nc - 4*Nf)*Nf)/(9*e^2) + 
       ((37*Nf)/(54*Nc) - (4*Nc*Nf)/3)/e)
 
ZDRMSbar(2, 2) = 1 + (8*aMSbar*Cf)/(3*e) + 
     aMSbar^2*((4*Cf*(7/Nc + 40*Nc - 13*Nf))/(27*e) - 
       (4*Cf*(4/Nc + 7*Nc - 4*Nf))/(9*e^2))
 
ZDRMSbar(2, 3) = 0
 
ZDRMSbar(2, 4) = aMSbar^2*((Nc*Nf)/(6*e^2) - (2*Nc*Nf)/(9*e))
 
ZDRMSbar(2, 5) = aMSbar^2*(-(Nc*Nf)/(6*e^2) + (2*Nc*Nf)/(9*e))
 
ZDRMSbar(3, 1) = 0
 
ZDRMSbar(3, 2) = 0
 
ZDRMSbar(3, 3) = 1
 
ZDRMSbar(3, 4) = (aMSbar*Nc)/(2*e) + 
     aMSbar^2*((Nc*(5*(6 + alphaMSbar)*Nc - 8*Nf))/(48*e) + 
       (Nc*(-19*Nc + 4*Nf))/(24*e^2))
 
ZDRMSbar(3, 5) = -(aMSbar*Nc)/(2*e) + 
     aMSbar^2*((Nc*(19*Nc - 4*Nf))/(24*e^2) + 
       (Nc*(-5*(6 + alphaMSbar)*Nc + 8*Nf))/(48*e))
 
ZDRMSbar(4, 1) = 0
 
ZDRMSbar(4, 2) = 0
 
ZDRMSbar(4, 3) = 0
 
ZDRMSbar(4, 4) = 1 + (aMSbar*Nc)/(2*e) + 
     aMSbar^2*((Nc*(5*(6 + alphaMSbar)*Nc - 8*Nf))/(48*e) + 
       (Nc*(-19*Nc + 4*Nf))/(24*e^2))
 
ZDRMSbar(4, 5) = -(aMSbar*Nc)/(2*e) + 
     aMSbar^2*((Nc*(19*Nc - 4*Nf))/(24*e^2) + 
       (Nc*(-5*(6 + alphaMSbar)*Nc + 8*Nf))/(48*e))
 
ZDRMSbar(5, 1) = 0
 
ZDRMSbar(5, 2) = 0
 
ZDRMSbar(5, 3) = 0
 
ZDRMSbar(5, 4) = 0
 
ZDRMSbar(5, 5) = 1

CMSbarRIprime2(1, 1) = 1 + aMSbar*((5/12 - (3*alphaMSbar)/2 - alphaMSbar^2/4)*
        Nc + Nf*(-10/9 + (2*Log(qbar2/mubar2))/3)) + 
     aMSbar^2*(Nf^2*(100/81 - (40*Log(qbar2/mubar2))/27 + 
         (4*Log(qbar2/mubar2)^2)/9) + Nc*Nf*(-1019/162 + (5*alphaMSbar)/3 + 
         (181/27 - alphaMSbar)*Log(qbar2/mubar2) - (7*Log(qbar2/mubar2)^2)/
          9 - 6*Zeta(3)) + (Nf*(587/162 - (7*Log(qbar2/mubar2))/9 - 
          (4*Log(qbar2/mubar2)^2)/9 - 4*Zeta(3)))/Nc + 
       Nc^2*(-14483/2160 - (1697*alphaMSbar)/240 + (139*alphaMSbar^2)/360 + 
         (3*alphaMSbar^3)/16 + alphaMSbar^4/16 + 
         (-173/72 + (7*alphaMSbar)/4 + (11*alphaMSbar^2)/24 + alphaMSbar^3/4)*
          Log(qbar2/mubar2) + (69/10 + (7*alphaMSbar)/5 - alphaMSbar^2/5)*
          Zeta(3)))
 
CMSbarRIprime2(1, 2) = aMSbar*Cf*(16/9 - (8*Log(qbar2/mubar2))/3) + 
     aMSbar^2*((16*alphaMSbar*Cf^2*Log(qbar2/mubar2))/3 + 
       Cf*Nf*(-914/81 + (56*Log(qbar2/mubar2))/9 - (16*Log(qbar2/mubar2)^2)/
          9) + (Cf*(1507/162 + (19*alphaMSbar)/9 - (64*Log(qbar2/mubar2))/9 + 
          (16*Log(qbar2/mubar2)^2)/9 - 8*Zeta(3)))/Nc + 
       Cf*Nc*(1157/81 - (4*alphaMSbar)/9 - (43*Log(qbar2/mubar2))/3 + 
         (28*Log(qbar2/mubar2)^2)/9 + (-2 - 2*alphaMSbar)*Zeta(3)))
 
CMSbarRIprime2(1, 6) = aMSbar*Nc*(5/6 - alphaMSbar/2 - Log(qbar2/mubar2)/2) + 
     aMSbar^2*((Nf*(-2/9 - (4*Log(qbar2/mubar2))/9))/Nc + 
       Nc*Nf*(-257/108 + (5*alphaMSbar)/9 + (7/3 - alphaMSbar/3)*
          Log(qbar2/mubar2) - Log(qbar2/mubar2)^2/3 - 2*Zeta(3)) + 
       Nc^2*(3469/1080 - (991*alphaMSbar)/480 + (11*alphaMSbar^2)/60 + 
         alphaMSbar^3/8 + (-319/72 + (5*alphaMSbar)/12 + alphaMSbar^2/4)*
          Log(qbar2/mubar2) + (19*Log(qbar2/mubar2)^2)/24 + 
         (47/20 + (3*alphaMSbar)/5 - alphaMSbar^2/20)*Zeta(3)))
 
CMSbarRIprime2(2, 1) = aMSbar*Nf*(4/9 - (2*Log(qbar2/mubar2))/3) + 
     aMSbar^2*(Nf^2*(-40/81 + (28*Log(qbar2/mubar2))/27 - 
         (4*Log(qbar2/mubar2)^2)/9) + 
       (Nf*(-425/162 + (7*Log(qbar2/mubar2))/9 + (4*Log(qbar2/mubar2)^2)/9 + 
          4*Zeta(3)))/Nc + Nc*Nf*(3551/1620 - (7*alphaMSbar)/12 - 
         alphaMSbar^2/9 + (-215/54 + alphaMSbar + alphaMSbar^2/6)*
          Log(qbar2/mubar2) + (7*Log(qbar2/mubar2)^2)/9 + (28*Zeta(3))/5))
 
CMSbarRIprime2(2, 2) = 1 + aMSbar*Cf*(-34/9 - 2*alphaMSbar + 
       (8*Log(qbar2/mubar2))/3) + aMSbar^2*
      (Cf*Nf*(1256/81 - (68*Log(qbar2/mubar2))/9 + (16*Log(qbar2/mubar2)^2)/
          9) + (Cf*(-1037/81 - (65*alphaMSbar)/18 - alphaMSbar^2/2 + 
          (64/9 + (8*alphaMSbar)/3)*Log(qbar2/mubar2) - 
          (16*Log(qbar2/mubar2)^2)/9 + 8*Zeta(3)))/Nc + 
       Cf*Nc*(-3443/81 - (109*alphaMSbar)/18 - (3*alphaMSbar^2)/2 + 
         (62/3 + alphaMSbar/3 + alphaMSbar^2)*Log(qbar2/mubar2) - 
         (28*Log(qbar2/mubar2)^2)/9 + (6 + 2*alphaMSbar)*Zeta(3)))
 
CMSbarRIprime2(2, 6) = -(aMSbar*Nf)/3 + 
     aMSbar^2*(Nf^2*(10/27 - (2*Log(qbar2/mubar2))/9) + 
       (Nf*(13/18 + (4*Log(qbar2/mubar2))/9))/Nc + 
       Nc*Nf*(-157/90 - alphaMSbar/18 + alphaMSbar^2/12 + 
         (-2/9 + alphaMSbar/3)*Log(qbar2/mubar2) + Log(qbar2/mubar2)^2/6 + 
         (12*Zeta(3))/5))
 
CMSbarRIprime2(6, 1) = (7/4 + alphaMSbar + alphaMSbar^2/4)*aMSbar*Nc + 
     aMSbar^2*(Nc*Nf*(-949/180 - (13*alphaMSbar)/12 + (5*alphaMSbar^2)/18 + 
         (7/6 - alphaMSbar^2/6)*Log(qbar2/mubar2) + (2*Zeta(3))/5) + 
       Nc^2*(17251/720 + (1547*alphaMSbar)/240 - (199*alphaMSbar^2)/360 + 
         alphaMSbar^3/16 - alphaMSbar^4/16 + (-133/24 - alphaMSbar - 
           (5*alphaMSbar^2)/24 - alphaMSbar^3/4)*Log(qbar2/mubar2) + 
         (-69/10 - (7*alphaMSbar)/5 + alphaMSbar^2/5)*Zeta(3)))
 
CMSbarRIprime2(6, 2) = 2*aMSbar*Cf + 
     aMSbar^2*(((2 + (3*alphaMSbar)/2 + alphaMSbar^2/2)*Cf)/Nc + 
       Cf*Nf*(-20/9 + (4*Log(qbar2/mubar2))/3) + 
       Cf*Nc*(155/9 - alphaMSbar/2 - (19*Log(qbar2/mubar2))/3 - 4*Zeta(3)))
 
CMSbarRIprime2(6, 6) = 1 + aMSbar*Nc*(1/4 + alphaMSbar/4 + 
       Log(qbar2/mubar2)/2) + aMSbar^2*
      (Nc*Nf*(-101/180 - alphaMSbar/2 - Log(qbar2/mubar2)/6 + 
         Log(qbar2/mubar2)^2/6 - (2*Zeta(3))/5) + 
       Nc^2*(3899/720 + (841*alphaMSbar)/480 - (4*alphaMSbar^2)/15 + 
         (11/24 - alphaMSbar/24 - alphaMSbar^2/8)*Log(qbar2/mubar2) - 
         (19*Log(qbar2/mubar2)^2)/24 + (-47/20 - (3*alphaMSbar)/5 + 
           alphaMSbar^2/20)*Zeta(3)))

CMSbarRIprime2cons(1, 1) = 
    1 + aMSbar*((5/12 - (3*alphaMSbar)/2 - alphaMSbar^2/4)*Nc + 
       Nf*(-10/9 + (2*Log(qbar2/mubar2))/3)) + 
     aMSbar^2*(Nf^2*(100/81 - (40*Log(qbar2/mubar2))/27 + 
         (4*Log(qbar2/mubar2)^2)/9) + Nc*Nf*(-929/162 + (4*alphaMSbar)/3 + 
         (172/27 - alphaMSbar)*Log(qbar2/mubar2) - (7*Log(qbar2/mubar2)^2)/
          9 - 6*Zeta(3)) + (Nf*(587/162 - (7*Log(qbar2/mubar2))/9 - 
          (4*Log(qbar2/mubar2)^2)/9 - 4*Zeta(3)))/Nc + 
       Nc^2*(-18383/2160 - (1337*alphaMSbar)/240 + (49*alphaMSbar^2)/360 + 
         (3*alphaMSbar^3)/16 + alphaMSbar^4/16 + 
         (-95/72 + (3*alphaMSbar)/2 + (11*alphaMSbar^2)/24 + alphaMSbar^3/4)*
          Log(qbar2/mubar2) + (69/10 + (7*alphaMSbar)/5 - alphaMSbar^2/5)*
          Zeta(3)))
 
CMSbarRIprime2cons(1, 2) = aMSbar*Cf*(16/9 - (8*Log(qbar2/mubar2))/3) + 
     aMSbar^2*(Cf*Nf*(-914/81 + (56*Log(qbar2/mubar2))/9 - 
         (16*Log(qbar2/mubar2)^2)/9) + 
       (Cf*(1507/162 + (19*alphaMSbar)/9 + (-64/9 - (8*alphaMSbar)/3)*
           Log(qbar2/mubar2) + (16*Log(qbar2/mubar2)^2)/9 - 8*Zeta(3)))/Nc + 
       Cf*Nc*(1157/81 + (11*alphaMSbar)/9 - alphaMSbar^2 + 
         (-43/3 + (5*alphaMSbar)/3)*Log(qbar2/mubar2) + 
         (28*Log(qbar2/mubar2)^2)/9 + (-2 - 2*alphaMSbar)*Zeta(3)))
 
CMSbarRIprime2cons(1, 6) = aMSbar*Nc*(5/6 - alphaMSbar/2 - 
       Log(qbar2/mubar2)/2) + aMSbar^2*((Nf*(-2/9 - (4*Log(qbar2/mubar2))/9))/
        Nc + Nc*Nf*(-227/108 + (7*alphaMSbar)/18 + (13/6 - alphaMSbar/3)*
          Log(qbar2/mubar2) - Log(qbar2/mubar2)^2/3 - 2*Zeta(3)) + 
       Nc^2*(1247/540 - (631*alphaMSbar)/480 + (7*alphaMSbar^2)/120 + 
         alphaMSbar^3/8 + (-35/9 + (7*alphaMSbar)/24 + alphaMSbar^2/4)*
          Log(qbar2/mubar2) + (19*Log(qbar2/mubar2)^2)/24 + 
         (47/20 + (3*alphaMSbar)/5 - alphaMSbar^2/20)*Zeta(3)))
 
CMSbarRIprime2cons(2, 1) = aMSbar*Nf*(4/9 - (2*Log(qbar2/mubar2))/3) + 
     aMSbar^2*(Nf^2*(-58/81 + (28*Log(qbar2/mubar2))/27 - 
         (4*Log(qbar2/mubar2)^2)/9) + 
       (Nf*(-425/162 + (7*Log(qbar2/mubar2))/9 + (4*Log(qbar2/mubar2)^2)/9 + 
          4*Zeta(3)))/Nc + Nc*Nf*(4721/1620 - (3*alphaMSbar)/4 - 
         alphaMSbar^2/9 + (-215/54 + alphaMSbar + alphaMSbar^2/6)*
          Log(qbar2/mubar2) + (7*Log(qbar2/mubar2)^2)/9 + (28*Zeta(3))/5))
 
CMSbarRIprime2cons(2, 2) = 1 + aMSbar*Cf*(-34/9 - 2*alphaMSbar + 
       (8*Log(qbar2/mubar2))/3) + aMSbar^2*
      (Cf*Nf*(1256/81 - (2*alphaMSbar)/3 - (68*Log(qbar2/mubar2))/9 + 
         (16*Log(qbar2/mubar2)^2)/9) + 
       (Cf*(-1037/81 - (65*alphaMSbar)/18 - alphaMSbar^2/2 + 
          (64/9 + (8*alphaMSbar)/3)*Log(qbar2/mubar2) - 
          (16*Log(qbar2/mubar2)^2)/9 + 8*Zeta(3)))/Nc + 
       Cf*Nc*(-3443/81 - (109*alphaMSbar)/18 - (3*alphaMSbar^2)/2 + 
         (62/3 + alphaMSbar/3 + alphaMSbar^2)*Log(qbar2/mubar2) - 
         (28*Log(qbar2/mubar2)^2)/9 + (6 + 2*alphaMSbar)*Zeta(3)))
 
CMSbarRIprime2cons(2, 6) = -(aMSbar*Nf)/3 + 
     aMSbar^2*(Nf^2*(7/27 - (2*Log(qbar2/mubar2))/9) + 
       (Nf*(13/18 + (4*Log(qbar2/mubar2))/9))/Nc + 
       Nc*Nf*(-83/60 - (5*alphaMSbar)/36 + alphaMSbar^2/12 + 
         (-2/9 + alphaMSbar/3)*Log(qbar2/mubar2) + Log(qbar2/mubar2)^2/6 + 
         (12*Zeta(3))/5))
 
CMSbarRIprime2cons(6, 1) = 
    aMSbar*((-5/12 + (3*alphaMSbar)/2 + alphaMSbar^2/4)*Nc + (2*Nf)/3) + 
     aMSbar^2*(-(Nf/Nc) + Nf^2*(-14/27 + (4*Log(qbar2/mubar2))/9) + 
       Nc*Nf*(1523/540 - (7*alphaMSbar)/12 + alphaMSbar^2/9 + 
         (-43/18 - alphaMSbar^2/6)*Log(qbar2/mubar2) + (2*Zeta(3))/5) + 
       Nc^2*(18383/2160 + (1337*alphaMSbar)/240 - (49*alphaMSbar^2)/360 - 
         (3*alphaMSbar^3)/16 - alphaMSbar^4/16 + 
         (95/72 - (3*alphaMSbar)/2 - (11*alphaMSbar^2)/24 - alphaMSbar^3/4)*
          Log(qbar2/mubar2) + (-69/10 - (7*alphaMSbar)/5 + alphaMSbar^2/5)*
          Zeta(3)))
 
CMSbarRIprime2cons(6, 2) = (2 + 2*alphaMSbar)*aMSbar*Cf + 
     aMSbar^2*(((7/2 + (3*alphaMSbar)/2 + alphaMSbar^2/2)*Cf)/Nc + 
       Cf*Nf*(-38/9 + (2*alphaMSbar)/3 + (4*Log(qbar2/mubar2))/3) + 
       Cf*Nc*(254/9 + (29*alphaMSbar)/6 + (5*alphaMSbar^2)/2 + 
         (-19/3 - 2*alphaMSbar - alphaMSbar^2)*Log(qbar2/mubar2) - 4*Zeta(3)))
 
CMSbarRIprime2cons(6, 6) = 
    1 + aMSbar*(Nf/3 + Nc*(-5/6 + alphaMSbar/2 + Log(qbar2/mubar2)/2)) + 
     aMSbar^2*(-Nf/(2*Nc) + Nf^2*(-7/27 + (2*Log(qbar2/mubar2))/9) + 
       Nc*Nf*(941/270 - alphaMSbar/4 - alphaMSbar^2/12 - 
         (35*Log(qbar2/mubar2))/18 + Log(qbar2/mubar2)^2/6 - (2*Zeta(3))/5) + 
       Nc^2*(-1247/540 + (631*alphaMSbar)/480 - (7*alphaMSbar^2)/120 - 
         alphaMSbar^3/8 + (35/9 - (7*alphaMSbar)/24 - alphaMSbar^2/4)*
          Log(qbar2/mubar2) - (19*Log(qbar2/mubar2)^2)/24 + 
         (-47/20 - (3*alphaMSbar)/5 + alphaMSbar^2/20)*Zeta(3)))

CAMSbarRIprime = 1 + aMSbar*(Nf*(10/9 - (2*Log(qbar2/mubar2))/3) + 
       Nc*(-97/36 - alphaMSbar/2 - alphaMSbar^2/4 + (13/6 - alphaMSbar/2)*
          Log(qbar2/mubar2))) + aMSbar^2*
      (Nc*Nf*(287/24 - (5*alphaMSbar)/9 - (5*alphaMSbar^2)/9 + 
         (-31/6 - (2*alphaMSbar)/9 + alphaMSbar^2/3)*Log(qbar2/mubar2) + 
         (1/2 + alphaMSbar/3)*Log(qbar2/mubar2)^2) + 
       (Nf*(-55/12 + Log(qbar2/mubar2) + 4*Zeta(3)))/Nc + 
       Nc^2*(-2381/96 + (463*alphaMSbar)/288 + (95*alphaMSbar^2)/144 - 
         alphaMSbar^3/16 + alphaMSbar^4/16 + (137/12 - (13*alphaMSbar)/36 - 
           (11*alphaMSbar^2)/24 + (3*alphaMSbar^3)/8)*Log(qbar2/mubar2) + 
         (-13/8 - (17*alphaMSbar)/24 + alphaMSbar^2/4)*Log(qbar2/mubar2)^
           2 + (3 - 2*alphaMSbar)*Zeta(3)))

CpsiMSbarRIprime = 1 + aMSbar*Cf*(alphaMSbar - 
       alphaMSbar*Log(qbar2/mubar2)) + 
     aMSbar^2*(Cf*Nf*(-7/4 + Log(qbar2/mubar2)) + 
       Cf^2*(-5/8 + (3/2 - alphaMSbar^2)*Log(qbar2/mubar2) + 
         (alphaMSbar^2*Log(qbar2/mubar2)^2)/2) + 
       Cf*Nc*(41/4 + (13*alphaMSbar)/2 + (9*alphaMSbar^2)/8 + 
         (-25/4 - (7*alphaMSbar)/2 - (3*alphaMSbar^2)/4)*
          Log(qbar2/mubar2) + ((3*alphaMSbar)/4 + alphaMSbar^2/4)*
          Log(qbar2/mubar2)^2 + (-3 - 3*alphaMSbar)*Zeta(3)))

